Sparse Coral Classification Using Deep Convolutional Neural Networks

Autonomous repair of deep-sea coral reefs is a recent proposed idea to support the oceans ecosystem in which is vital for commercial fishing, tourism and other species. This idea can be operated through using many small autonomous underwater vehicles (AUVs) and swarm intelligence techniques to locate and replace chunks of coral which have been broken off, thus enabling re-growth and maintaining the habitat. The aim of this project is developing machine vision algorithms to enable an underwater robot to locate a coral reef and a chunk of coral on the seabed and prompt the robot to pick it up. Although there is no literature on this particular problem, related work on fish counting may give some insight into the problem. The technical challenges are principally due to the potential lack of clarity of the water and platform stabilization as well as spurious artifacts (rocks, fish, and crabs). We present an efficient sparse classification for coral species using supervised deep learning method called Convolutional Neural Networks (CNNs). We compute Weber Local Descriptor (WLD), Phase Congruency (PC), and Zero Component Analysis (ZCA) Whitening to extract shape and texture feature descriptors, which are employed to be supplementary channels (feature-based maps) besides basic spatial color channels (spatial-based maps) of coral input image, we also experiment state-of-art preprocessing underwater algorithms for image enhancement and color normalization and color conversion adjustment. Our proposed coral classification method is developed under MATLAB platform, and evaluated by two different coral datasets (University of California San Diego's Moorea Labeled Corals, and Heriot-Watt University's Atlantic Deep Sea).

==> readme.txt <==
Template for the MSc Thesis for the VIBOT master


The files (among others):

- Thesis.tex: main file which includes the other tex files.
- Header.tex: contains the header (title, abstract, TOC,..).
- Intro.tex: a chapter explaining guidelines.
- Background.tex: a sample chapter to check margins, ...
- Appendix.tex: a sample appendix.
- Refs.bib: an example of bib file for building bibliography with bibtex.
- Thesis.pdf/.dvi: the final version of the thesis in dvi and pdf formats.


Robert Martí, March 2008.

==> thesis.txt <==
----------------------- Page 1-----------------------

    



                     



                               

                      



                    

                          



       

                            



               

                         



                    

        



                                     


----------------------- Page 2-----------------------

                                    



                                                                               

                                                                               

                                                                               

                                                                               

   

                                                                               

                                                                               

                                                                               

                                                                               

                                                                               

  

                                                                               

                                                                               

                                                                               

                                                                               

                                                                               

                                                                               

        

                                                                               

                                                                               

                                                                               

  



                



                                                                               


----------------------- Page 3-----------------------

 



                                                                               



                                                                               



                                                                                      



                                                                               



                                                                                     



                                                                               



                                                                               



                                                                                              



                                                                               



                                                                                     



                                                                                            



                                                                                   



                                                                                   



                                                                               



                                                                               



                                                                               



                                                                               



                                        


----------------------- Page 4-----------------------

                                                                               



                                                                                    



                                                                               



                                                                               



                                                                                       



                                                                               



                                                                                           



                                                                                             



                                                                                  



                                                                                           



                                                                                             



                                                                                             



                                                                               



                                                                               



                                                                                  



                                                                                           



                                                                               



                                                                                       



                                                                                              



                                                                                        



                                                                               



                                                                               



                                                                                     



                                                                                    



                                                                                



                                                                                     



                                       


----------------------- Page 5-----------------------

                                                                                      



                                                                               



                                         


----------------------- Page 6-----------------------

     



                                                                               



                                                                          



                                                                               



                                                                               



                                                                          



                                                                          



                                                                               



                                                                          



                                                                          



                                                                               



                                                                          



                                                                                            



                                                                               



                                                                          



                                                                                            



                                                                               



                                                                               



                                                                                    



                                       


----------------------- Page 7-----------------------

                                                                               



                                                                               



                                                                               



                                                                               



                                                                                   



                                                                               



                                                           



                      



                                                                               



                                                                               



                                                                               



                                                                               



                                      


----------------------- Page 8-----------------------

                                



                                                                                  



                                         


----------------------- Page 9-----------------------

 



                                                                               



                                                                               



                                                                               



                                                                               



     



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



     



                                                                               



                                                                               



                                                                               



                                                                               



           



                                                                               



                                                                               



                                                                               



 



                                       


----------------------- Page 10-----------------------

   



 



        



                                                                               



                                                                               



                                                                               



                                                                               



          



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



              



                                        


----------------------- Page 11-----------------------

                                                                               



                                                                 


----------------------- Page 12-----------------------

                                                                               



                                                                    

                                                              


----------------------- Page 13-----------------------

                                                                               



        



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



  



                                                                               



                                                                               

                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



         



         



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



      


----------------------- Page 14-----------------------

   



   



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



       



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



 



                                        


----------------------- Page 15-----------------------

                                                                               



                                                        


----------------------- Page 16-----------------------

  



                                                                               

                                                                              

                                                                             

                                                      


----------------------- Page 17-----------------------

                                                                               



                                                                  

                                                                 

                                                                    

                                              


----------------------- Page 18-----------------------

  



                                                                               


----------------------- Page 19-----------------------

  



       



        



                                                                               



                                                                               



                                                                               



      



         



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



        



                                                                               



                                       


----------------------- Page 20-----------------------

                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



          



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



      



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



    


----------------------- Page 21-----------------------

                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



  



                                                                               



                                                                               



                                                                               



                                                                               

                                                                               



                                                                               



                                                                               



    



                                                                               



                                                                               



                                                                               



                                                                               



    



          



         



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               


----------------------- Page 22-----------------------

                                                                               



                                                                    


----------------------- Page 23-----------------------

                                                                               



                                                                    

                                                   


----------------------- Page 24-----------------------

                                                                               



                       

                          



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



 



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



               


----------------------- Page 25-----------------------

                                                                               



                            



          



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



     



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



      



            



                                                                               



                                                                               


----------------------- Page 26-----------------------

                                                                               



                



                                                                               



                                                                               



                                                                               



  



                                                                               



                                                                               



                                                                               



                                                                               



        



                                                                               



                                                                               

                                                                               



                                                                               



  



                                                                               



                                                                               



                                                                               



     


----------------------- Page 27-----------------------

                                                                               



                                                               


----------------------- Page 28-----------------------

   



 



        



          



                                                                               



                                                                               



                                                                               



                 



                                                                               



                                                                               



                                                                               



       



                                                                               



                                                                               



       



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



        



                                       


----------------------- Page 29-----------------------

                                                                               



                          



         



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               


----------------------- Page 30-----------------------

                                                                               



                          



                                                                               



    



        



         



   



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               


----------------------- Page 31-----------------------

                                                                               



                                                               


----------------------- Page 32-----------------------

                                                                             



                                                                             



                                                                             



                                                                             



                                                                             



       



                                                                             



                                                                             



                                                                             



                                                                             



 



   



            



                                                                             



                                                                             



         



           



       



                                                                             



                                                                             



                                                                             



                                                                             



                                                                             

                                                                             



         



                                                                             



                                                                             



                                                                             



                                                                             



                                                                             



                                                                             



                                                                             



          


----------------------- Page 33-----------------------

                                                                               



                                                                


----------------------- Page 34-----------------------

                                                                               



                              



     



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



      



   



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               


----------------------- Page 35-----------------------

                                                                               



                                                                       


----------------------- Page 36-----------------------

                                                                               



                     

                     

                    



                                                                               



           



          



                                                                               



                                                                               



          



                                                                               



                                                                               



       



                                                                               



                                         



                                                                               


----------------------- Page 37-----------------------

                                                                               



         



                                                                               



                                                                               



                                                                               



          



                                                    

                                                

                                                                               

                                                          

                                                  



                                                                               



         



          



         



                                                                               



    

                                     



                                                                               



                                           



                                                                               



               



   



                                                                               



          



                                                   

                                                                               



                                  



                                                                               

              



                                                                               

                    

     



   



                                                                               



                                                                               


----------------------- Page 38-----------------------

                                                                               



             



                                            

                                                                               

                                            



                                                                               



                                                                               



                                                                               

  



   



                                                                               



                                                                               



         



                                  

                                                                               

                                 



                 



   



                                                                               



                                                                               



   

                                        

                                      

                                                                               

                                      



                                                                               



                                                                               



                                                                               

                                                                               



         



   



          



                                        

                                     

                                   

                                                 

                                                                               

                                  

                                     


----------------------- Page 39-----------------------

                                                                               



                                                                               



 



        



                                                                               



                                                                               



                                                                               



 


----------------------- Page 40-----------------------

   



 



         



                                                                               



                                                                               



             



        



           



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



  



           



                                                                               



                                                                               



                                                                               



                                       


----------------------- Page 41-----------------------

                                                                               



                          



                                                                               



                                                                               



                                                                               



                                                                               



        



         



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



    


----------------------- Page 42-----------------------

                                                                               



                          



         



          



                                                                               



                                                                               



                                                                               

                                                                               



             



          



          



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



                                                                               



      


----------------------- Page 43-----------------------

                                                                               



                                                                


----------------------- Page 44-----------------------

                                                                               



                        



                                


----------------------- Page 45-----------------------

                                       



                                                       



                                        



                                            



                                                



                                                                               


----------------------- Page 46-----------------------

                                               



                                        



                                                                             



                                             



                                                                               


----------------------- Page 47-----------------------

                                                                               



                            


----------------------- Page 48-----------------------

                                                                               



                                 



                        


----------------------- Page 49-----------------------

                                                                               



                             


----------------------- Page 50-----------------------

 



                                                                               



            



                                                                               



                                                                               



     



                                                                               

                                                                               



       



                                                                               



      



                                                                               



                                                                               



         



                                                                               



         



                                                                               



                



                                                                               



              



                                                                               



                       



                                                                               



        



                                       


----------------------- Page 51-----------------------

                                                                               



               



                                                                               



                                                                               



                                                                               



             



                                                                               



          



                                                                               

          



                                                                               



             



                                                                               



                                                                               



                                                                               



                                                                               



      



                                                                               



                                                                               



                



                                                                               



                                                                               



     



                                                                               



                                                                               

            



                                                                               



                                                                               



            



                                                                               



              


----------------------- Page 52-----------------------

                                                                               



                                                                               



                 



                                                                               



                                                                               



                                                                               



     



                                                                               



                                                                               



      



                                                                               



              



                                                                               



          



                                                                               



                                                                               



          



                                                                               



          



                                                                               



                                                                               



              



                                                                               



                                                                               



          



                                                                               



                                                                               



                                                                               



      



                                                                               



                                                                               



                                                                               



     


----------------------- Page 53-----------------------

                                                                               



                                                                               



                              



                                                                               



                



                                                                               



                                                                               



            



                                                                               



              



                                                                               



                                                                               



                                                                               



      



                                                                               



            



                                                                               



                                                                               



             



                                                                               



                                                                               



                                                                               



         



                                                                               



                                                                               



       



                                                                               



                    



                                                                               



                                                                               



     


----------------------- Page 54-----------------------

                                                                               



                                                                               



         



                                                                               



         



                                                                               

                                                                               



      



                                                                               



                                                                               



                                                                               



         



                                                                               



               



                                                                               



          



                                                                               



                                                                               



                  



                                                                               



         



                                                                               



               



                                                               



        



                                                                               



                                                                               



              



                                                                               



      


----------------------- Page 55-----------------------

                                                                               



                                                                               



                                                                               



              



                   



          



                                                                               



          



                                                                               



          


